Efficient Multi-Object Pose Estimation using Multi-Resolution Deformable Attention and Query Aggregation

Object pose estimation is a long-standing problem in computer vision. Recently, attention-based vision transformer models have achieved state-of-the-art results in many computer vision applications. Exploiting the permutation-invariant nature of the attention mechanism, a family of vision transformer models formulate multi-object pose estimation as a set prediction problem. However, existing vision transformer models for multi-object pose estimation rely exclusively on the attention mechanism. Convolutional neural networks, on the other hand, hard-wire various inductive biases into their architecture. In this paper, we investigate incorporating inductive biases in vision transformer models for multi-object pose estimation, which facilitates learning long-range dependencies while circumventing the costly global attention. In particular, we use multi-resolution deformable attention, where the attention operation is performed only between a few deformed reference points. Furthermore, we propose a query aggregation mechanism that enables increasing the number of object queries without increasing the computational complexity. We evaluate the proposed model on the challenging YCB-Video dataset and report state-of-the-art results.

==> figures/tikz/coco.pgf <==
\begin{tikzpicture}[font=\scriptsize\sffamily]
   \begin{axis}[
     ybar=5pt,
     ymin=40, ymax=95,
     bar width=14pt,
     font=\scriptsize,
     tickwidth         = 0pt,
     enlarge x limits  = 0.7,
     xtick={1,2},
	 xticklabels={Without , With},
label style = {font=\sffamily\scriptsize},
     nodes near coords,
   legend style={at={(0.1,1.08)},anchor=west},
   legend columns=3,
axis y discontinuity=parallel,
    ylabel={Pose Estimation Accuracy },
    xlabel={With \& without COCO pretraining},
    width=\linewidth,
    height=.7\linewidth,
    nodes near coords style={anchor=south east,inner sep=0,shift={(4pt, 5pt)},font=\scriptsize},
    ylabel near ticks, ylabel shift={-5pt},
   ]

\addplot coordinates { 
 (1,    71.0)
 (2,    81.4)
};

\addplot coordinates { 
 (1,    82.7)
 (2,    90.1)
};

\addplot coordinates { 
 (1,    42.5)
 (2,    61.1)
};

\legend{AUC of ADD(-S), AUC of ADD-S, ADD(-S)}

\end{axis}
\end{tikzpicture}
